Measuring Centralization of Online Platforms Through Size and Interconnection of Communities

Decentralized architecture offers a robust and flexible structure for online platforms, since centralized moderation and computation can be easy to disrupt with targeted attacks. However, a platform offering a decentralized architecture does not guarantee that users will use it in a decentralized way, and measuring the centralization of socio-technical networks is not an easy task. In this paper we introduce a method of characterizing community influence in terms of how many edges between communities would be disrupted by a community's removal. Our approach provides a careful definition of "centralization" appropriate in bipartite user-community socio-technical networks, and demonstrates the inadequacy of more trivial methods for interrogating centralization such as examining the distribution of community sizes. We use this method to compare the structure of multiple socio-technical platforms -- Mastodon, git code hosting servers, BitChute, Usenet, and Voat -- and find a range of structures, from interconnected but decentralized git servers to an effectively centralized use of Mastodon servers, as well as multiscale hybrid network structures of disconnected Voat subverses. As the ecosystem of socio-technical platforms diversifies, it becomes critical to not solely focus on the underlying technologies but also consider the structure of how users interact through the technical infrastructure.

==> centralization-figure/er_edges.csv <==
u,v
v4,v5
v3,v6
v4,v6
v4,v7
v1,v8
v2,v8
v2,v9
v0,v10
v2,v11
v0,v12
v3,v13
v2,v14
v3,v14
v2,v15
v1,v16
v3,v16
v2,v17
v1,v18
v0,v19
v1,v20
v4,v20
v2,v21
v1,v22
v3,v23
v1,v24
v4,v25
v0,v26
v2,v26
v1,v27
v4,v28
v1,v29
v3,v30
v0,v31
v2,v31
v1,v32
v0,v33
v3,v33


==> centralization-figure/er_edges_flat.csv <==
u,v
vflat4,vflat5
vflat3,vflat6
vflat4,vflat6
vflat4,vflat7
vflat1,vflat8
vflat2,vflat8
vflat2,vflat9
vflat0,vflat10
vflat2,vflat11
vflat0,vflat12
vflat3,vflat13
vflat2,vflat14
vflat3,vflat14
vflat2,vflat15
vflat1,vflat16
vflat3,vflat16
vflat2,vflat17
vflat1,vflat18
vflat0,vflat19
vflat1,vflat20
vflat4,vflat20
vflat2,vflat21
vflat1,vflat22
vflat3,vflat23
vflat1,vflat24
vflat4,vflat25
vflat0,vflat26
vflat2,vflat26
vflat1,vflat27
vflat4,vflat28
vflat1,vflat29
vflat3,vflat30
vflat0,vflat31
vflat2,vflat31
vflat1,vflat32
vflat0,vflat33
vflat3,vflat33


==> centralization-figure/er_vertices.csv <==
id, x, y, label, color, layer
v0, 2.282, 1.476, v0, orange, 1
v1, 1.625, 2.602, v1, orange, 1
v2, 1.639, 1.833, v2, orange, 1
v3, 2.276, 2.242, v3, orange, 1
v4, 2.268, 3.015, v4, orange, 1
v5, 2.009, 3.318, v7, cyan, 2
v6, 2.375, 2.656, v8, cyan, 2
v7, 2.647, 2.976, v11, cyan, 2
v8, 1.561, 2.206, v14, cyan, 2
v9, 1.253, 1.754, v16, cyan, 2
v10, 2.116, 1.061, v17, cyan, 2
v11, 1.359, 1.476, v18, cyan, 2
v12, 2.422, 1.162, v19, cyan, 2
v13, 2.695, 2.351, v20, cyan, 2
v14, 1.986, 2.018, v25, cyan, 2
v15, 1.288, 1.952, v26, cyan, 2
v16, 1.970, 2.438, v31, cyan, 2
v17, 1.518, 1.519, v42, cyan, 2
v18, 1.640, 2.956, v44, cyan, 2
v19, 2.618, 1.393, v47, cyan, 2
v20, 1.917, 2.929, v49, cyan, 2
v21, 1.842, 1.688, v50, cyan, 2
v22, 1.336, 2.838, v51, cyan, 2
v23, 2.525, 2.371, v54, cyan, 2
v24, 1.406, 2.961, v55, cyan, 2
v25, 2.246, 3.361, v65, cyan, 2
v26, 1.850, 1.440, v66, cyan, 2
v27, 1.315, 2.458, v67, cyan, 2
v28, 2.556, 3.232, v73, cyan, 2
v29, 1.874, 2.727, v83, cyan, 2
v30, 2.624, 2.075, v84, cyan, 2
v31, 1.949, 1.543, v95, cyan, 2
v32, 1.253, 2.664, v99, cyan, 2
v33, 2.395, 1.851, v100, cyan, 2


==> centralization-figure/er_vertices_flat.csv <==
id, x, y, label, color, size
vflat0, 2.282, 1.476, v0, orange, 0.25
vflat1, 1.625, 2.602, v1, orange, 0.25
vflat2, 1.639, 1.833, v2, orange, 0.25
vflat3, 2.276, 2.242, v3, orange, 0.25
vflat4, 2.268, 3.015, v4, orange, 0.25
vflat5, 2.009, 3.318, v7, cyan, 0.20
vflat6, 2.375, 2.656, v8, cyan, 0.20
vflat7, 2.647, 2.976, v11, cyan, 0.20
vflat8, 1.561, 2.206, v14, cyan, 0.20
vflat9, 1.253, 1.754, v16, cyan, 0.20
vflat10, 2.116, 1.061, v17, cyan, 0.20
vflat11, 1.359, 1.476, v18, cyan, 0.20
vflat12, 2.422, 1.162, v19, cyan, 0.20
vflat13, 2.695, 2.351, v20, cyan, 0.20
vflat14, 1.986, 2.018, v25, cyan, 0.20
vflat15, 1.288, 1.952, v26, cyan, 0.20
vflat16, 1.970, 2.438, v31, cyan, 0.20
vflat17, 1.518, 1.519, v42, cyan, 0.20
vflat18, 1.640, 2.956, v44, cyan, 0.20
vflat19, 2.618, 1.393, v47, cyan, 0.20
vflat20, 1.917, 2.929, v49, cyan, 0.20
vflat21, 1.842, 1.688, v50, cyan, 0.20
vflat22, 1.336, 2.838, v51, cyan, 0.20
vflat23, 2.525, 2.371, v54, cyan, 0.20
vflat24, 1.406, 2.961, v55, cyan, 0.20
vflat25, 2.246, 3.361, v65, cyan, 0.20
vflat26, 1.850, 1.440, v66, cyan, 0.20
vflat27, 1.315, 2.458, v67, cyan, 0.20
vflat28, 2.556, 3.232, v73, cyan, 0.20
vflat29, 1.874, 2.727, v83, cyan, 0.20
vflat30, 2.624, 2.075, v84, cyan, 0.20
vflat31, 1.949, 1.543, v95, cyan, 0.20
vflat32, 1.253, 2.664, v99, cyan, 0.20
vflat33, 2.395, 1.851, v100, cyan, 0.20


==> centralization-figure/hybrid_edges.csv <==
u,v
hv4,hv5
hv3,hv6
hv4,hv6
hv4,hv7
hv1,hv8
hv2,hv8
hv2,hv9
hv0,hv10
hv2,hv11
hv0,hv12
hv3,hv13
hv2,hv14
hv3,hv14
hv2,hv15
hv1,hv16
hv3,hv16
hv2,hv17
hv1,hv18
hv0,hv19
hv1,hv20
hv4,hv20
hv2,hv21
hv1,hv22
hv3,hv23
hv1,hv24
hv4,hv25
hv0,hv26
hv2,hv26
hv1,hv27
hv4,hv28
hv1,hv29
hv3,hv30
hv0,hv31
hv2,hv31
hv1,hv32
hv0,hv33
hv3,hv33
hv34,hv35
hv34,hv36
hv34,hv37
hv34,hv38
hv34,hv39
hv34,hv40
hv34,hv41
hv34,hv42
hv34,hv43
hv34,hv44
hv34,hv45
hv34,hv46
hv34,hv47
hv34,hv48
hv34,hv49
hv34,hv50
hv34,hv51
hv34,hv52
hv34,hv53
hv34,hv54
hv34,hv55
hv34,hv56
hv34,hv57
hv34,hv58
hv34,hv59
hv34,hv60
hv34,hv61
hv34,hv62
hv34,hv63
hv34,hv64


==> centralization-figure/hybrid_edges_flat.csv <==
u,v
hvflat4,hvflat5
hvflat3,hvflat6
hvflat4,hvflat6
hvflat4,hvflat7
hvflat1,hvflat8
hvflat2,hvflat8
hvflat2,hvflat9
hvflat0,hvflat10
hvflat2,hvflat11
hvflat0,hvflat12
hvflat3,hvflat13
hvflat2,hvflat14
hvflat3,hvflat14
hvflat2,hvflat15
hvflat1,hvflat16
hvflat3,hvflat16
hvflat2,hvflat17
hvflat1,hvflat18
hvflat0,hvflat19
hvflat1,hvflat20
hvflat4,hvflat20
hvflat2,hvflat21
hvflat1,hvflat22
hvflat3,hvflat23
hvflat1,hvflat24
hvflat4,hvflat25
hvflat0,hvflat26
hvflat2,hvflat26
hvflat1,hvflat27
hvflat4,hvflat28
hvflat1,hvflat29
hvflat3,hvflat30
hvflat0,hvflat31
hvflat2,hvflat31
hvflat1,hvflat32
hvflat0,hvflat33
hvflat3,hvflat33
hvflat34,hvflat35
hvflat34,hvflat36
hvflat34,hvflat37
hvflat34,hvflat38
hvflat34,hvflat39
hvflat34,hvflat40
hvflat34,hvflat41
hvflat34,hvflat42
hvflat34,hvflat43
hvflat34,hvflat44
hvflat34,hvflat45
hvflat34,hvflat46
hvflat34,hvflat47
hvflat34,hvflat48
hvflat34,hvflat49
hvflat34,hvflat50
hvflat34,hvflat51
hvflat34,hvflat52
hvflat34,hvflat53
hvflat34,hvflat54
hvflat34,hvflat55
hvflat34,hvflat56
hvflat34,hvflat57
hvflat34,hvflat58
hvflat34,hvflat59
hvflat34,hvflat60
hvflat34,hvflat61
hvflat34,hvflat62
hvflat34,hvflat63
hvflat34,hvflat64


==> centralization-figure/hybrid_vertices.csv <==
id, x, y, label, color, layer
hv0, 4.121, 2.016, v0, orange, 1
hv1, 3.974, 4.058, v1, orange, 1
hv2, 4.522, 2.915, v2, orange, 1
hv3, 3.688, 3.258, v3, orange, 1
hv4, 2.920, 4.326, v4, orange, 1
hv5, 2.429, 4.617, v5, cyan, 2
hv6, 3.201, 3.772, v6, cyan, 2
hv7, 2.394, 4.364, v7, cyan, 2
hv8, 4.367, 3.539, v8, cyan, 2
hv9, 4.921, 2.488, v9, cyan, 2
hv10, 3.963, 1.515, v10, cyan, 2
hv11, 4.698, 2.563, v11, cyan, 2
hv12, 4.500, 1.606, v12, cyan, 2
hv13, 4.040, 3.422, v13, cyan, 2
hv14, 4.119, 3.025, v14, cyan, 2
hv15, 5.000, 2.789, v15, cyan, 2
hv16, 3.782, 3.702, v16, cyan, 2
hv17, 4.983, 3.045, v17, cyan, 2
hv18, 3.595, 4.163, v18, cyan, 2
hv19, 4.226, 1.468, v19, cyan, 2
hv20, 3.384, 4.363, v20, cyan, 2
hv21, 4.851, 3.236, v21, cyan, 2
hv22, 4.356, 4.323, v22, cyan, 2
hv23, 3.296, 3.289, v23, cyan, 2
hv24, 3.715, 4.520, v24, cyan, 2
hv25, 2.919, 4.858, v25, cyan, 2
hv26, 4.319, 2.390, v26, cyan, 2
hv27, 3.933, 4.593, v27, cyan, 2
hv28, 2.639, 4.783, v28, cyan, 2
hv29, 4.173, 4.489, v29, cyan, 2
hv30, 3.482, 2.937, v30, cyan, 2
hv31, 4.516, 2.281, v31, cyan, 2
hv32, 4.429, 4.095, v32, cyan, 2
hv33, 3.825, 2.583, v33, cyan, 2
hv34, 1.619, 2.112, v34, orange, 1
hv35, 1.828, 1.453, v35, cyan, 2
hv36, 1.561, 2.569, v36, cyan, 2
hv37, 1.583, 2.791, v37, cyan, 2
hv38, 1.042, 1.976, v38, cyan, 2
hv39, 1.129, 2.588, v39, cyan, 2
hv40, 0.984, 2.188, v40, cyan, 2
hv41, 2.206, 2.192, v41, cyan, 2
hv42, 1.828, 2.571, v42, cyan, 2
hv43, 1.782, 2.745, v43, cyan, 2
hv44, 1.364, 2.771, v44, cyan, 2
hv45, 1.290, 2.611, v45, cyan, 2
hv46, 1.372, 2.366, v46, cyan, 2
hv47, 1.057, 2.407, v47, cyan, 2
hv48, 1.166, 2.200, v48, cyan, 2
hv49, 1.302, 1.953, v49, cyan, 2
hv50, 1.574, 1.766, v50, cyan, 2
hv51, 1.689, 1.541, v51, cyan, 2
hv52, 1.375, 1.569, v52, cyan, 2
hv53, 1.888, 1.758, v53, cyan, 2
hv54, 1.246, 1.674, v54, cyan, 2
hv55, 1.527, 1.465, v55, cyan, 2
hv56, 2.005, 1.542, v56, cyan, 2
hv57, 2.139, 1.666, v57, cyan, 2
hv58, 2.029, 2.568, v58, cyan, 2
hv59, 1.982, 2.026, v59, cyan, 2
hv60, 2.235, 1.999, v60, cyan, 2
hv61, 2.126, 2.372, v61, cyan, 2
hv62, 1.895, 2.327, v62, cyan, 2
hv63, 2.190, 1.837, v63, cyan, 2
hv64, 1.115, 1.789, v64, cyan, 2


==> centralization-figure/hybrid_vertices_flat.csv <==
id, x, y, label, color, size
hvflat0, 4.121, 2.016, v0, orange, 0.25
hvflat1, 3.974, 4.058, v1, orange, 0.25
hvflat2, 4.522, 2.915, v2, orange, 0.25
hvflat3, 3.688, 3.258, v3, orange, 0.25
hvflat4, 2.920, 4.326, v4, orange, 0.25
hvflat5, 2.429, 4.617, v5, cyan, 0.20
hvflat6, 3.201, 3.772, v6, cyan, 0.20
hvflat7, 2.394, 4.364, v7, cyan, 0.20
hvflat8, 4.367, 3.539, v8, cyan, 0.20
hvflat9, 4.921, 2.488, v9, cyan, 0.20
hvflat10, 3.963, 1.515, v10, cyan, 0.20
hvflat11, 4.698, 2.563, v11, cyan, 0.20
hvflat12, 4.500, 1.606, v12, cyan, 0.20
hvflat13, 4.040, 3.422, v13, cyan, 0.20
hvflat14, 4.119, 3.025, v14, cyan, 0.20
hvflat15, 5.000, 2.789, v15, cyan, 0.20
hvflat16, 3.782, 3.702, v16, cyan, 0.20
hvflat17, 4.983, 3.045, v17, cyan, 0.20
hvflat18, 3.595, 4.163, v18, cyan, 0.20
hvflat19, 4.226, 1.468, v19, cyan, 0.20
hvflat20, 3.384, 4.363, v20, cyan, 0.20
hvflat21, 4.851, 3.236, v21, cyan, 0.20
hvflat22, 4.356, 4.323, v22, cyan, 0.20
hvflat23, 3.296, 3.289, v23, cyan, 0.20
hvflat24, 3.715, 4.520, v24, cyan, 0.20
hvflat25, 2.919, 4.858, v25, cyan, 0.20
hvflat26, 4.319, 2.390, v26, cyan, 0.20
hvflat27, 3.933, 4.593, v27, cyan, 0.20
hvflat28, 2.639, 4.783, v28, cyan, 0.20
hvflat29, 4.173, 4.489, v29, cyan, 0.20
hvflat30, 3.482, 2.937, v30, cyan, 0.20
hvflat31, 4.516, 2.281, v31, cyan, 0.20
hvflat32, 4.429, 4.095, v32, cyan, 0.20
hvflat33, 3.825, 2.583, v33, cyan, 0.20
hvflat34, 1.619, 2.112, v34, orange, 0.25
hvflat35, 1.828, 1.453, v35, cyan, 0.20
hvflat36, 1.561, 2.569, v36, cyan, 0.20
hvflat37, 1.583, 2.791, v37, cyan, 0.20
hvflat38, 1.042, 1.976, v38, cyan, 0.20
hvflat39, 1.129, 2.588, v39, cyan, 0.20
hvflat40, 0.984, 2.188, v40, cyan, 0.20
hvflat41, 2.206, 2.192, v41, cyan, 0.20
hvflat42, 1.828, 2.571, v42, cyan, 0.20
hvflat43, 1.782, 2.745, v43, cyan, 0.20
hvflat44, 1.364, 2.771, v44, cyan, 0.20
hvflat45, 1.290, 2.611, v45, cyan, 0.20
hvflat46, 1.372, 2.366, v46, cyan, 0.20
hvflat47, 1.057, 2.407, v47, cyan, 0.20
hvflat48, 1.166, 2.200, v48, cyan, 0.20
hvflat49, 1.302, 1.953, v49, cyan, 0.20
hvflat50, 1.574, 1.766, v50, cyan, 0.20
hvflat51, 1.689, 1.541, v51, cyan, 0.20
hvflat52, 1.375, 1.569, v52, cyan, 0.20
hvflat53, 1.888, 1.758, v53, cyan, 0.20
hvflat54, 1.246, 1.674, v54, cyan, 0.20
hvflat55, 1.527, 1.465, v55, cyan, 0.20
hvflat56, 2.005, 1.542, v56, cyan, 0.20
hvflat57, 2.139, 1.666, v57, cyan, 0.20
hvflat58, 2.029, 2.568, v58, cyan, 0.20
hvflat59, 1.982, 2.026, v59, cyan, 0.20
hvflat60, 2.235, 1.999, v60, cyan, 0.20
hvflat61, 2.126, 2.372, v61, cyan, 0.20
hvflat62, 1.895, 2.327, v62, cyan, 0.20
hvflat63, 2.190, 1.837, v63, cyan, 0.20
hvflat64, 1.115, 1.789, v64, cyan, 0.20


==> centralization-figure/powerlaw_edges.csv <==
u,v
plv0,plv13
plv0,plv11
plv0,plv5
plv0,plv7
plv0,plv6
plv0,plv18
plv0,plv16
plv0,plv15
plv0,plv17
plv0,plv21
plv0,plv19
plv0,plv20
plv1,plv8
plv1,plv5
plv1,plv12
plv1,plv10
plv2,plv9
plv2,plv7
plv3,plv16
plv3,plv14
plv4,plv7


==> centralization-figure/powerlaw_edges_flat.csv <==
u,v
plvflat0,plvflat13
plvflat0,plvflat11
plvflat0,plvflat5
plvflat0,plvflat7
plvflat0,plvflat6
plvflat0,plvflat18
plvflat0,plvflat16
plvflat0,plvflat15
plvflat0,plvflat17
plvflat0,plvflat21
plvflat0,plvflat19
plvflat0,plvflat20
plvflat1,plvflat8
plvflat1,plvflat5
plvflat1,plvflat12
plvflat1,plvflat10
plvflat2,plvflat9
plvflat2,plvflat7
plvflat3,plvflat16
plvflat3,plvflat14
plvflat4,plvflat7


==> centralization-figure/powerlaw_vertices.csv <==
id, x, y, label, color, layer
plv0, 2.531, 2.267, v0, orange, 3
plv1, 3.328, 2.249, v1, orange, 3
plv2, 1.749, 2.094, v2, orange, 3
plv3, 2.359, 3.068, v3, orange, 3
plv4, 1.998, 1.651, v4, orange, 3
plv5, 2.962, 2.308, v10, cyan, 4
plv6, 2.153, 2.439, v14, cyan, 4
plv7, 2.128, 2.012, v15, cyan, 4
plv8, 3.676, 2.162, v27, cyan, 4
plv9, 1.492, 2.311, v34, cyan, 4
plv10, 3.430, 1.836, v35, cyan, 4
plv11, 2.187, 2.223, v48, cyan, 4
plv12, 3.490, 2.641, v60, cyan, 4
plv13, 2.647, 2.636, v68, cyan, 4
plv14, 2.640, 3.322, v70, cyan, 4
plv15, 2.402, 1.831, v82, cyan, 4
plv16, 2.441, 2.713, v91, cyan, 4
plv17, 2.245, 2.583, v96, cyan, 4
plv18, 2.765, 1.851, v98, cyan, 4
plv19, 2.837, 2.546, v99, cyan, 4
plv20, 2.569, 1.908, v100, cyan, 4
plv21, 2.864, 2.089, v104, cyan, 4


==> centralization-figure/powerlaw_vertices_flat.csv <==
id, x, y, label, color, size
plvflat0, 2.531, 2.267, v0, orange, 0.25
plvflat1, 3.328, 2.249, v1, orange, 0.25
plvflat2, 1.749, 2.094, v2, orange, 0.25
plvflat3, 2.359, 3.068, v3, orange, 0.25
plvflat4, 1.998, 1.651, v4, orange, 0.25
plvflat5, 2.962, 2.308, v10, cyan, 0.20
plvflat6, 2.153, 2.439, v14, cyan, 0.20
plvflat7, 2.128, 2.012, v15, cyan, 0.20
plvflat8, 3.676, 2.162, v27, cyan, 0.20
plvflat9, 1.492, 2.311, v34, cyan, 0.20
plvflat10, 3.430, 1.836, v35, cyan, 0.20
plvflat11, 2.187, 2.223, v48, cyan, 0.20
plvflat12, 3.490, 2.641, v60, cyan, 0.20
plvflat13, 2.647, 2.636, v68, cyan, 0.20
plvflat14, 2.640, 3.322, v70, cyan, 0.20
plvflat15, 2.402, 1.831, v82, cyan, 0.20
plvflat16, 2.441, 2.713, v91, cyan, 0.20
plvflat17, 2.245, 2.583, v96, cyan, 0.20
plvflat18, 2.765, 1.851, v98, cyan, 0.20
plvflat19, 2.837, 2.546, v99, cyan, 0.20
plvflat20, 2.569, 1.908, v100, cyan, 0.20
plvflat21, 2.864, 2.089, v104, cyan, 0.20

